Impact of Local Pressure Enhancements on Dust Concentration inTurbulent Protoplanetary Discs

We investigate the evolution of dust and gas in the vicinity of local pressure enhancements (pressure bumps) in a protoplanetary disc (PPD) with turbulence due to the Vertical Shear Instability (VSI). We perform global 2D axisymmetric and 3D simulations of dust and gas for a range of values for Z (ratio of dust-to-gas (d/g) surface mass densities or metallicity), particle Stokes numbers tau, and pressure bump amplitude A. Dust feedback onto the gas is included. For the first time we demonstrate in global 3D simulations the collection of dust in long-lived vortices induced by the VSI. Without a pressure bump and for Z~0.01 and tau~0.01 we find that such vortices reach d/g density ratios slightly below unity in the discs mid-plane, while for Z>0.05 long-lived vortices are largely absent. In presence of a pressure bump, for Z~0.01 & tau~0.01 a dusty vortex forms reaching d/g ratios of a few times unity, such that the SI is expected to develop, before it eventually shears out into a turbulent dust ring. For Z~0.03 this occurs for tau~0.005, with a weaker, more short-lived vortex, while for larger tau only a turbulent dust ring forms. For Z>0.03 we find that the dust ring becomes increasingly axisymmetric for increasing tau and d/g ratios reach ~1 for tau>0.005. Furthermore, the disc's vertical mass flow profile is strongly affected by dust for Z>0.03, such that gas is transported inward near the mid-plane and outward at larger heights, i.e. the reversed situation compared to simulations with zero or small amounts of dust. Viscous $\alpha$-values drop moderately as 0.001-0.0001 for increasing Z=0-0.05. Our results suggest that the VSI can play an active role in planetesimal formation through the formation of vortices for plausible values of Z and tau. Also it may provide a natural explanation for the presence/absence of asymmetries of observed dust rings in PPDs, depending on the value of Z.

==> figs/Cover_Letter.txt <==
We thank the referee for the clear and constructive report.
We addressed each of the raised issues and below we provide a short 
comment to each issue and explain the corresponding changes we made in the paper.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 1**********
 A radial temperature slope of -1 is very steep for the outer disk, where one would usually expect something like -0.5 due to stellar irradiation. This should be discussed and the reason for this choice should be stated.
*********Response 1*********
This value is indeed a bit larger than what is typically expected at large radii in PPDs. However, this choice facilitates a comparison with the isothermal simulations by Nelson et al. 2013, Stoll&Kley 2016, Richard et al. 2016 and Manger et al. 2018,2020 who used the same value. This choice also has the advantage of a radially constant disc aspect ratio such that the required vertical resolution is the same for all radii. the vertical disc extent fits nicely in the computational domain for an un-flared disc. We added a corresponding remark in the updated manuscript.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 2**********
 Equation (7): Instead of cs (the sound speed), this should be the mean thermal velocity, which is a factor sqrt(8/pi) larger (see Weidenschilling, 1977; Equation 12). Is this just a typo?
*********Response 2*********
Our definition of the stopping time is the same as that used in most recent publications on dust dynamics in proto-planetary disks. Examples are Youdin and Goodman (2005) [Equation (5)]  or Johansen et al. (2014): "The Multifaceted Planetesimal Formation Process" [Equation (2)]. 
The factor of sqrt(8/pi) would mean that our particle size equals the true particle size times a factor sqrt(pi/8). In the updated manuscript we pointed this out in a footnote.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 3**********
I’m a little confused by Equation (20). P/rho has units of velocity squared and should be equal to the reduced speed of sound (squared), not to the reduced temperature. This does of course translate to a reduced temperature if one draws the analogy to an ideal equation of state, as described in Lin and Youdin (2017). However, formally, P/rho is not a temperature, but P/rho=cs^2
*********Response 3*********
We modified the definition of the temperature by a factor "mu/R" ("mean molecular weight"/"Gas constant") which should resolve the confusion.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 4**********
In Section 3 it is mentioned that the VSI is damped in the presence of strong dust settling. Does the VSI still drive turbulence in the upper layers where no dust is left and where the vertical shear is stronger?
*********Response 4*********
This is correct and can be seen in several figures, such as the bottom right panel of Fig. 5, and in the vertical plots of the Reynolds stress in Figure 6.
In the updated manuscript we added a short sentence pointing this out.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 5**********
The vertical Reynolds stress component is sometimes referred to as R_theta,phi and once as R_z,phi (last paragraph of Section 3.3.). Is there a difference between them or is this just a typo?
*********Response 5*********
This is a typo, the correct definition is R_theta,phi since we are using spherical coordinates, although the difference between the two should be negligible as we are considering only very small angular departures from the disc mid-plane.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 6**********
1D radial simulations and simulations with small temperature gradients are mentioned in Section 3.4. Since it is proposed that the VSI is the origin of the dusty gas instabilities, I think these simulations are quite relevant. Maybe it should be considered to show these results in the appendix.
*********Response 6*********
We added a short appendix where we present 2D axisymmetric simulations with a pressure bump and with varying temperature slope. However, the 2D un-stratified simulations as well as the 1D simulations are entirely laminar and practically the same as the 2D stratified case with q=0.1 presented in the appendix. Therefore we prefer not to add any further related figures. 
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 7**********
In Section 4.1., small-scale vortices at the edges of the dust layer in the lower metallicity cases are discussed. Does that suggest that this is due to the dusty gas instability? How can the authors distinguish between this and classical KHI occurring in the gas between the up- and down-flowing VSI structures?
*********Response 7*********
If KHI would be the reason for the occurrence of these small vortices we would expect it to be strongest in the pure gas case since the VSI is causing the corrugation. However, according to Figure 6, when adding small amounts of dust we observe a strong increase of the vertical Reynolds stress R_\theta\phi. This would not be expected if KHI were the reason since the VSI should be weaker and hence also the related KHI. Also the finding that the Solberg Hoiland criteria are actually violated in the corrugated dust layer favors the explanation of a dusty gas instability rather than KHI. In the updated manuscript we added a few sentences explaining this in Section 4.1.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 8**********
In Manger et al. (2020), the vortensity was plotted for different simulation times. In their simulations the VSI is constantly replenishing the vortensity perturbations. In Figure 20 this is not so clearly visible and not discussed in the text. Is this just not visible because the limits of the ordinate change? What is causing the strong peaks at the later snapshots? Maybe it would be better to scale the ordinates all equally, but I leave this to the authors’ discretion.
*********Response 8*********
We are not fully certain about the origin of the strong peaks in this quantity. I.e. we cannot identify any spurious features in our vorticity plots (e.g. Figure 18). One possible explanation is that the smallest scale structures in our simulations are not sufficiently resolved in order to properly compute the numerical derivative of the velocity fields at every grid point. On the other hand, these small-scale structures are most likely not present in the simulations by previous authors due to a combination of a substantially lower radial resolution and the use of a more dissipative numerical scheme. We added a corresponding sentence in the caption of Figure 20. Furthermore, we applied a slight smoothing to the vortencity plots and also changed the plot-range. 
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 9**********
Why are the pressure bumps in the simulations not Rossby-unstable? Aren't the bumps local maxima in the vortensity?
In Section 3.2. it is mentioned that the enhancement of the pressure bumps could in principle lead to the RWI. It is, however, not mentioned again in the section about the 3D simulations. Are the bumps still stable against the RWI when the local density gets enhanced in the 3D runs?
*********Response 9*********
The initial pressure bump is not Rossby-wave unstable in any of our simulations. As outlined in Section 4.2 we verified this in special test-simulations where the VSI had been extinguished by using a very small value for the powerlaw index "q". According to Ono et al. 2016 there is a finite threshold amplitude that needs to be exceeded to trigger the RWI. This is also briefly outlined in Carrera et al. 2020a. The simulations with A=0.4 could actually  be marginally unstable to the RWI according to these results. However, in Figure 15 one can see that no large scale vortices occur at metallicities larger than 0.01. If the bump were RWI unstable this should be the case regardless of the metallicity.
Moreover, we do not find qualitative differences between pure gas simulations using A=0.2 and A=0.4 (Figure 18) which means that a bump with A=0.4 is still stable with respect to the RWI. Perhaps this discrepancy with Ono et al. 2016's result is due to the background surface density gradient.
We think it is unlikely that the enhanced pressure bumps in 3D simulations are RWI unstable since we then would expect that the formation of a large vortex would destroy the pressure bump which is not observed.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 10**********
It is suggested that a possible explanation for the observed correlation between bump amplitude and the size of the large vortex could be the inwards drift and subsequent capture of small-scale vortices in the pressure bump. I guess this would only be plausible if the vortex was located outside or directly on the pressure bump, although it seems like it is located inside of the bump (see Figure 18)?
*********Response 10*********
Unfortunately this sentence in the submitted manuscript was not up to date. Our hypothesis is that small vortices are attracted by the mild pressure maximum generated by a large vortex (as explained in the Appendix). The initial seeded pressure bump merely leads to a overall flatter density profile within its vicinity such that small vortices should be attracted more efficiently by the large vortex if the latter is located near the initial pressure bump. This explanation is in agreement with the results presented in Appendix A (B in the updated manuscript). In the updated manuscript we modified the corresponding sentences in Section 5.1.
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
*********Issue 11**********
In the discussion it is mentioned that ``On the other hand, the formation of dust-collecting vortices and other possible non-axisymmetric structures are obviously not captured in axisymmetric simulations. Also, due to the lack of turbulent diffusion in the latter simulations dust rings can become very thin at large Z values with dust-to-gas ratios much higher than in 3D simulations.'' What is meant by this lack of turbulent diffusion in 2D simulations? The VSI was clearly shown to introduce turbulent stirring of the dust layer, also in the 2D simulations.
*********Response 11*********
What is meant here is turbulent diffusion in the disc-plane, which we therefore referred to as "turbulent alpha-diffusion". In 2D simulations alpha=0 exactly, therefore there is no radial diffusion in 2D simulations apart from that by the small numerical viscosity. This is the reason why dust-rings in 2D axisymmetric simulations become so thin and dense (cf. Figure 3). In other words, fluid parcels do no experience random kicks during their orbital motion such that there is no related diffusion in the plane.
In the updated manuscript we added the adjective "planar" in the corresponding sentence to make this more clear. 
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
******** Comments on Format /Typos/References/Figures *********
******** Issue 12 ***********
The arrows in Figure 4 confuse me a bit. What is the meaning of a vertically pointing arrow? The arrows are showing the radial drift velocities. I think it might be better to plot them horizontally with varying length, corresponding to their velocities. This is, however, just a suggestion and I leave this decision to the authors.
*********Response 12*********
The plot is a space-time diagram and the arrows indicate the direction that dust would move in this diagram. A vertical arrow means that the corresponding dust is radially stationary.
We prefer to keep the current style. In this style a horizontal arrow would amount to an infinitely fast movement. If a dust ring moves in or outward with a constant speed the arrows will point exactly along the track it draws in the diagram.
******** Further Issues ***********
We corrected all typos and style issues raised by the referee.
We added two tables listing all simulations with corresponding references.
We added a small appendix addressing simulations with varying temperature slope q.
Furthermore, we improved the visibility of Figures 8 and 9 and corrected the ordering of Figures 16 and 17
------------------------------------------------------------------------------
------------------------------------------------------------------------------
------------------------------------------------------------------------------
******** Note to the editor ***********
There was a factor "r" missing in Equation (25) which we corrected.





